Unsupervised Domain Adaptation for Keyphrase Generation using Citation Contexts

Adapting keyphrase generation models to new domains typically involves few-shot fine-tuning with in-domain labeled data. However, annotating documents with keyphrases is often prohibitively expensive and impractical, requiring expert annotators. This paper presents silk, an unsupervised method designed to address this issue by extracting silver-standard keyphrases from citation contexts to create synthetic labeled data for domain adaptation. Extensive experiments across three distinct domains demonstrate that our method yields high-quality synthetic samples, resulting in significant and consistent improvements in in-domain performance over strong baselines.

==> data/stats.csv <==
nbcc,freq,phrases
1,0.3496671597633136,34.897320641635815
2,0.17649778106508876,39.74751178627554
3,0.10515285996055226,44.274032825322394
4,0.07119082840236686,49.48138528138528
5,0.048600838264299805,54.89917564996829
6,0.03602687376725838,59.033361847733104
7,0.029493343195266274,63.89655172413793
8,0.02385355029585799,68.06847545219638
9,0.01953895463510848,73.73501577287067
10,0.015131903353057198,77.65784114052953
11,0.013375246548323472,83.37096774193549
12,0.010170118343195266,86.98181818181818
13,0.009183925049309665,92.08724832214764
14,0.007735453648915187,96.20318725099601
15,0.0072731755424063115,99.46610169491525
16,0.00622534516765286,102.37623762376238
17,0.006317800788954635,108.34634146341463
18,0.004776873767258383,115.3225806451613
19,0.0048693293885601575,118.19620253164557
20,0.0038523175542406313,120.904
